Temporal-spatial distribution of YSOs nearby Taurus region

The Taurus region is one of the most extensively studied star-forming regions. Surveys indicate that the young stars in this region are comprised of Young Stellar Objects (YSOs) that cluster in groups associated with the molecular cloud (Grouped Young Stellar Objects, GYSOs), and some older ones that are sparsely distributed throughout the region (Distributed Young Stellar Objects, DYSOs). To bridge the age gap between the GYSOs ($\le$5 Myr) and the DYSOs (10-20 Myr), we conducted a survey to search for new YSOs in this direction. Based on infrared color excesses and Li I absorption lines, we identified 145 new YSOs. Combining these with the previously identified GYSOs and DYSOs, we constructed a sample of 519 YSOs that encompasses the entire region. Subsequently, we calculated the ages of the sample based on their proximity to the local bubble. The age versus Distance to the Local Bubble ($D_{\rm LB}$) relationship for the DYSOs shows a clear trend: the farther they are from the Local Bubble, the younger they are, which is consistent with the supernovae-driven formation scenario of the Local Bubble. The GYSOs also exhibit a mild age versus $D_{\rm LB}$ trend. However, they are significantly younger and are mostly confined to distances of 120 to 220 pc. Considering their distribution in the age versus $D_{\rm LB}$ space is well separated from the older DYSOs, they may also be products of the Local Bubble but formed in more recent and localized events.

==> reply_to_referees.txt <==
Dear Editors,

In response to the referees' report, we have made several modifications to our manuscript titled 'Temporal-Spatial Distribution of YSOs in the Taurus Region' (Manuscript ID SCPMA-2024-0816). Please refer to the following section and the revised draft for the details of the changes.

Jiaming

Reviewer(s)' Comments to Author:

Reviewer: 1

Comments to the Author
Minor Comments/Suggestions/Questions:
1. It is much better if the values of 10 NYSOs in Figure 3 are listed in Table 1.
>> Done! Please refer to table 1 for more details.
2. The GYSOs look more concentrated in Figure 6 after the solar motion was corrected. But they should be better if the linear velocities are adopted.
>> Done!
3. "Tian et al. (2015)" is the paper of 2015ApJ...809..145T, please correct it.
>> Corrected.
4. Section 3 only includes the subsection 3.1, please check it.
>> Done!
